The Radio Structure of the Narrow-Line Seyfert 1 Mrk 783 with VLBA and e-MERLIN

In this paper, we present the analysis of new radio and optical observations of the narrow-line Seyfert 1 galaxy Mrk 783. 1.6 GHz observations performed with the e-MERLIN interferometer confirm the presence of the diffuse emission previously observed. The Very Long Baseline Array (VLBA) also detects the nuclear source both at 1.6 GHz (L-Band) and 5 GHz (C-band). While the L-band image shows only an unresolved core, the C-band image shows the presence of a partially resolved structure, at a position angle of 60{\deg}. The brightness temperature of the emission in both bands ($>10^6$ K) suggests that it is a pc-scale jet produced by the AGN. The relatively steep VLBA spectral index ($\alpha_{VLBA} = 0.63\pm0.03$) is consistent with the presence of optically thin emission on milliarcsecond scales. Finally, we investigated two possible scenarios that can result in the misalignment between the kpc and pc-scale radio structure detected in the galaxy. We also analysed the optical morphology of the galaxy, which suggests that Mrk 783 underwent a merging in relatively recent times.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
